Synthesis of organo-phosphorous species in space: the reaction of P$^+$ with C$_2$H$_2$

Despite its low cosmic abundance, phosphorus is a bioessential element whose prebiotic availability and incorporation into biomolecules remain open questions. Only a few phosphorous containing molecules with P to C bonds have been detected in astronomical environments (CP, CCP, HCP). More complex species have been proposed, but their formation and destruction pathways remain poorly constrained. Gas-phase ion molecule chemistry involving P cations may contribute to organophosphorus formation, particularly in protostellar shocks and outflows, while reactions of ground state P cations with closed-shell neutrals provide benchmarks for spin-forbidden mechanisms. We investigate the reaction of P+ with C$_2$H$_2$ through a joint experimental and theoretical study aimed at revising astrochemical database rate coefficients. Absolute cross sections and branching ratios were measured as a function of collision energy and complemented by high-level electronic structure calculations and a refined capture model accounting for higher-order long-range interactions and intermediate complex formation. Channel-specific rate coefficients were derived in the range from 10 to 5000 K. The reaction produces predominantly HCCP$^+$ + H (branching ratio 99%), while CCP$^+$ + H$_2$ is a minor channel (branching ratio 1%) arising from intersystem crossing from the triplet to the singlet potential energy surfaces. The total rate coefficient at 300 K agrees well with the SIFT value, but it increases with decreasing temperature, deviating from a pure Langevin trend. The reaction should be included in astrochemical models where phosphorus is released as P+, such as during energetic processing of icy grains in shocks. It provides a pathway to linear HCCP$^+$, a potentially relevant precursor to the observed CP and CCP species through dissociative recombination

==> readme.txt <==
%-----------------------------------------------------------------------
% AA LaTeX class for Astronomy & Astrophysics						 9.4
%
%                                                 (c) EDP Sciences, 2026
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------

Documentation:
https://www.aanda.org/for-authors/latex-issues/texnical-background-information

The following are part of the AA macro package, compressed into a single
archive: macro-latex-aa.zip

- macros directory
- aa_example.zip: Example of an article (LaTeX source)
- aa_example.pdf: Example of an article (PDF output)
- readme.txt: this file


%---------------------------------------------------------------------
%														     Changelog 
%---------------------------------------------------------------------

9.4 March 2026
- Introduction of the [corrauth] command to automatically put
the corresponding author address as footnote
- [email] command is reserved to extraction and will be ignored
during the PDF compilation

9.3 October 2025
- Behaviour of the [longauth] command is modified to shift the whole
author list and affiliations after references.

9.2 September 2024
- Fix affilation overflow with clearpage (when using longauth)
- Fix hyperlinks
- Flat pagination 
- Remove line numbering style
- Remove legacy orcid macro
- Add grffile style to manage complex strings for figure names
